A Large-Scale Sensitivity Analysis on Latent Embeddings and Dimensionality Reductions for Text Spatializations

The semantic similarity between documents of a text corpus can be visualized using map-like metaphors based on two-dimensional scatterplot layouts. These layouts result from a dimensionality reduction on the document-term matrix or a representation within a latent embedding, including topic models. Thereby, the resulting layout depends on the input data and hyperparameters of the dimensionality reduction and is therefore affected by changes in them. Furthermore, the resulting layout is affected by changes in the input data and hyperparameters of the dimensionality reduction. However, such changes to the layout require additional cognitive efforts from the user. In this work, we present a sensitivity study that analyzes the stability of these layouts concerning (1) changes in the text corpora, (2) changes in the hyperparameter, and (3) randomness in the initialization. Our approach has two stages: data measurement and data analysis. First, we derived layouts for the combination of three text corpora and six text embeddings and a grid-search-inspired hyperparameter selection of the dimensionality reductions. Afterward, we quantified the similarity of the layouts through ten metrics, concerning local and global structures and class separation. Second, we analyzed the resulting 42817 tabular data points in a descriptive statistical analysis. From this, we derived guidelines for informed decisions on the layout algorithm and highlight specific hyperparameter settings. We provide our implementation as a Git repository at https://github.com/hpicgs/Topic-Models-and-Dimensionality-Reduction-Sensitivity-Study and results as Zenodo archive at https://doi.org/10.5281/zenodo.12772898.

==> data/correlation_matrix_latex.csv <==
metric,Spearman Correlation,Pearson Correlation,Cluster Ordering,Rotation,Distance Consistency,Silhouette Coefficient,Trustworthiness,Continuity,Local Continuity,MRRE Missing,MRRE False,Label Preservation
Trustworthiness,0.8837307746014758,0.8748172867985966,0.059066017767289924,-0.02457019018431497,-0.27950138619019954,-0.04395926544460243,1.0,0.9561847623712633,0.6758122203300837,0.9987643511816486,0.9500406120451805,0.5990901315298551
Continuity,0.8853937080225568,0.8765041085809278,0.06381093944589478,-0.009430726548287754,-0.2800520812254513,-0.048803265630149674,0.9561847623712633,1.0,0.6748075562534306,0.9496321678964897,0.9987342292684229,0.5995650008893585
MRRE Missing,0.8756605967692025,0.8671912097242143,0.059551278677018434,-0.026002019477608763,-0.27545871760353413,-0.03830335458458357,0.9987643511816486,0.9496321678964897,0.6709382897342382,1.0,0.9440756705403588,0.5904172246020756
MRRE False,0.8775852610780935,0.8690898836218534,0.06458251508763149,-0.006806797417849998,-0.2751696414114228,-0.0429767214580085,0.9500406120451805,0.9987342292684229,0.6693274306851438,0.9440756705403588,1.0,0.5912031591043275
Local Continuity,0.6481258635469967,0.6402570657611809,0.05642557656745184,-0.005354115548233743,-0.19467101359786237,-0.14461791975420027,0.6758122203300837,0.6748075562534306,1.0,0.6709382897342382,0.6693274306851438,0.5337710459960107
Label Preservation,0.5185530700330337,0.5064108966078127,0.12813957633245693,-0.023639060813641186,-0.49086993987127103,-0.17461448719943234,0.5990901315298551,0.5995650008893585,0.5337710459960107,0.5904172246020756,0.5912031591043275,1.0
Pearson Correlation,0.9976760581219308,1.0,0.33598348375955933,-0.023098907504799503,-0.36676719653689477,-0.17303737184100962,0.8748172867985966,0.8765041085809278,0.6402570657611809,0.8671912097242143,0.8690898836218534,0.5064108966078127
Spearman Correlation,1.0,0.9976760581219308,0.31458930112364114,-0.022333025516656592,-0.367004089060187,-0.16906400484772177,0.8837307746014758,0.8853937080225568,0.6481258635469967,0.8756605967692025,0.8775852610780935,0.5185530700330337
Cluster Ordering,0.31458930112364114,0.33598348375955933,1.0,-0.03934636354783789,-0.4765680686651303,-0.3786381847444869,0.059066017767289924,0.06381093944589478,0.05642557656745184,0.059551278677018434,0.06458251508763149,0.12813957633245693
Distance Consistency,-0.367004089060187,-0.36676719653689477,-0.4765680686651303,0.024529436106258865,1.0,0.7865042851883759,-0.27950138619019954,-0.2800520812254513,-0.19467101359786237,-0.27545871760353413,-0.2751696414114228,-0.49086993987127103
Silhouette Coefficient,-0.16906400484772177,-0.17303737184100962,-0.3786381847444869,0.008611759735484044,0.7865042851883759,1.0,-0.04395926544460243,-0.048803265630149674,-0.14461791975420027,-0.03830335458458357,-0.0429767214580085,-0.17461448719943234
Rotation,-0.022333025516656592,-0.023098907504799503,-0.03934636354783789,1.0,0.024529436106258865,0.008611759735484044,-0.02457019018431497,-0.009430726548287754,-0.005354115548233743,-0.026002019477608763,-0.006806797417849998,-0.023639060813641186
